Neutral bremsstrahlung and excimer electroluminescence in noble gases and its relevance to two-phase dark matter detectors

Proportional electroluminescence (EL) is the physical effect used in two-phase detectors for dark matter searches, to optically record (in the gas phase) the ionization signal produced by particle scattering in the liquid phase. In our previous work the presence of a new EL mechanism, namely that of neutral bremsstrahlung (NBrS), was demonstrated in two-phase argon detectors both theoretically and experimentally, in addition to the ordinary EL mechanism due to excimer emission. In this work the similar theoretical approach is applied to all noble gases, i.e. overall to helium, neon, argon, krypton and xenon, to calculate the EL yields and spectra both for NBrS and excimer EL. The relevance of the results obtained to the development of two-phase dark matter detectors is discussed.

==> readme-epjc.txt <==
In this distribution is included following files:

- SVJourn3 standart distribution;
- Additional files for the EPJC journal:

  svepjc3.clo        EPJC journal class option
  template-epjc.tex  EPJC template
  svjourn3-epjc.tex  EPJC sample (.tex}
  svjourn3-epjc.pdf  EPJC sample (.pdf)

